LLM-PS: Empowering Large Language Models for Time Series Forecasting with Temporal Patterns and Semantics

Time Series Forecasting (TSF) is critical in many real-world domains like financial planning and health monitoring. Recent studies have revealed that Large Language Models (LLMs), with their powerful in-contextual modeling capabilities, hold significant potential for TSF. However, existing LLM-based methods usually perform suboptimally because they neglect the inherent characteristics of time series data. Unlike the textual data used in LLM pre-training, the time series data is semantically sparse and comprises distinctive temporal patterns. To address this problem, we propose LLM-PS to empower the LLM for TSF by learning the fundamental \textit{Patterns} and meaningful \textit{Semantics} from time series data. Our LLM-PS incorporates a new multi-scale convolutional neural network adept at capturing both short-term fluctuations and long-term trends within the time series. Meanwhile, we introduce a time-to-text module for extracting valuable semantics across continuous time intervals rather than isolated time points. By integrating these patterns and semantics, LLM-PS effectively models temporal dependencies, enabling a deep comprehension of time series and delivering accurate forecasts. Intensive experimental results demonstrate that LLM-PS achieves state-of-the-art performance in both short- and long-term forecasting tasks, as well as in few- and zero-shot settings.

==> sec/2_related_1.10.txt <==
\section{Related Works}
%Time series forecasting aims to predict future values of a sequence based on past observations, which is a critical capability in many fields like finance, weather forecasting, and energy consumption. 
\label{sec_realted}
\subsection{Time Series Forecasting}
%The key point of TSF lies in modeling the temporal dependencies in the data. To achieve this, the early works focus on capturing linear relationships and stationarity. In detail, the autoregressive integrated moving average assumes that past values are linearly related to future values, and thus combining autoregressive terms, differencing, and moving averages to predict further values. Passalis et al. assumes that a time series has constant mean and variance and adaptively stationarize it based on its original distribution. However, these methods usually perform unsatisfactorily in real-world applications, where the time series data is complex, high-dimensional, and non-linear.
%Time series forecasting aims to predict future values of a sequence based on past observations, which is a critical capability in many fields like finance, weather forecasting, and energy consumption. In general, deep-learning-based methods mainly employ Recurrent Neural Networks (RNN), Convolutional Neural Networks (CNN), Transformers, and Multi-Layer Perceptrons (MLP) as backbones. CNN-based and RNN-based methods capture temporal dependencies by convolutional layers and hidden states. However, both of them exhibit sub-optimal long-term forecasting capabilities due to the limited receptive fields. In comparison, transformer-based methods perform well in long-term time series forecasting because transformers excel at capturing long-range dependencies with attention mechanisms. Moreover, MLP is also incorporated into TSF, which can achieve remarkable prediction accuracy with high computational efficiency. 
Time series forecasting aims to predict future values of a sequence based on historical observations, serving as a crucial capability in industries like finance, weather forecasting, and energy consumption. Recently, the evolution of TSF methods has transitioned from conventional statistical models to advanced deep learning models. In general, deep-learning-based approaches incorporate Recurrent Neural Networks (RNN), Convolutional Neural Networks (CNN), Transformers, and Multi-Layer Perceptrons (MLP) as backbones. These methods can design a model with domain expertise and perform well on the target tasks. Nonetheless, their effectiveness in real-world scenarios is limited due to the significant variations in time series patterns across different domains.

To address challenges encountered in real-world, some researchers have explored the application of LLMs for TSF and achieved great success. In this context, current methods primarily focus on bridging the gap between time series and textual modalities. PromptCast integrates time series and textual data as prompts to guide the prediction of LLMs. Here, the prompts encode the contextual information, the task requirements, and the desired LLM output format. Time-LMM further enhances guidance for LLMs by incorporating domain-specific information, instructions, and statistical data within the prompts. Rather than constructing prompts, Chung et al. directly convert continuous time series into discrete embeddings as inputs of LLMs. They learn a codebook to encode time series data, which assign time series embeddings to their most corresponding codeword within the codebook. Rubenstein et al. conduct K-Means clustering on time series embeddings and construct codebook by the cluster centroids. In addition, CALF trains separate LLM branches for time series and text modalities, which aligns their features across the intermediate and output layers. LLM-TS employs CNN as the time series branch and guide it by LLM via minimizing mutual information between them. Despite the notable performance of these methods, they overlook the inherent discrepancies between time series and textual data, resulting in limited exploration of LLMs' potential in TSF. In this work, we effectively process the inherent characteristics and semantics in time series data, and thus achieve reliable TSF performance.
\subsection{Capturing Time Series Patterns}
Time series data consists of short-term and long-term patterns. The former refers to regularities and fluctuations within short periods, and the latter pertains to trends in data over extended time. To effectively capture these temporal patterns, many methods construct multi-scale time series inputs. They achieve this by downsampling the original time series data through average pooling operations with various window sizes. Consequently, the model can learn granular short-term periods and overall long-term trends from low-scale and high-scale inputs, respectively. However, these methods necessitate the input of multiple signals with varying scales into the model when processing a time series, resulting in substantial computational costs. In this paper, we introduce a novel MSCNN that constructs multi-scale features, enabling efficient capture of short-term and long-term patterns using only a single forward pass for a time series.

Besides constructing multi-scale signals, some methods also directly separate short-term and long-term patterns from the time series data. Earlier studies extract long-term trends from time series data using average pooling and consider the remaining segments as short-term components. Recently, Wang et al. observe that in the frequency domain, low-frequency and high-frequency components correspond to short-term and long-term patterns, respectively. Therefore, they utilize the Fourier Transform to isolate them. In this paper, we design a novel technique for decoupling short-term and long-term patterns based on wavelet transform. Unlike other methods reliant on average pooling in the time domain or Fourier Transform in the frequency domain, our method based on wavelet transform can concurrently capture information from both temporal and frequency domains, thereby adaptively detecting short-term and long-term patterns. Therefore, our approach more precisely deciphers short-term and long-term components, as depicted in Figure 1.

